Nonseparable Sample Selection Models with Censored Selection Rules

We consider identification and estimation of nonseparable sample selection models with censored selection rules. We employ a control function approach and discuss different objects of interest based on (1) local effects conditional on the control function, and (2) global effects obtained from integration over ranges of values of the control function. We derive the conditions for the identification of these different objects and suggest strategies for estimation. Moreover, we provide the associated asymptotic theory. These strategies are illustrated in an empirical investigation of the determinants of female wages in the United Kingdom.

==> average_derivative/src/results_global1_1_5.txt <==
78	0.00126535	
82	0.00179146	
86	0.00312545	
90	0.00251927	
94	0.00500009	
98	0.00452153	


==> average_derivative/src/results_global1_2_5.txt <==
78	0.00247448	
82	0.00301255	
86	0.00444652	
90	0.00370444	
94	0.00621814	
98	0.00584705	


==> average_derivative/src/results_global1_3_5.txt <==
78	0.00368361	
82	0.00423364	
86	0.00576759	
90	0.00488962	
94	0.00743619	
98	0.00717257	


==> average_derivative/src/results_global2_1_5.txt <==
78	-0.00123626	
82	-0.000666545	
86	-5.91936e-05	
90	-0.000491228	
94	0.000730609	
98	0.000259378	


==> average_derivative/src/results_global2_2_5.txt <==
78	-6.96491e-06	
82	0.000564295	
86	0.00133226	
90	0.000705296	
94	0.00202964	
98	0.00167447	


==> average_derivative/src/results_global2_3_5.txt <==
78	0.00122233	
82	0.00179513	
86	0.00272372	
90	0.00190182	
94	0.00332866	
98	0.00308957	


==> average_derivative/src/results_global3_1_5.txt <==
78	0.00275361	
82	0.0017888	
86	0.00514348	
90	0.00214081	
94	0.00509645	
98	0.00530327	


==> average_derivative/src/results_global3_2_5.txt <==
78	0.00498773	
82	0.00389548	
86	0.00721352	
90	0.00410178	
94	0.00692362	
98	0.00720767	


==> average_derivative/src/results_global3_3_5.txt <==
78	0.00722184	
82	0.00600215	
86	0.00928355	
90	0.00606275	
94	0.00875078	
98	0.00911206	


==> average_derivative/src/results_global4_1_5.txt <==
78	0.0156956	
82	0.0150585	
86	0.0128757	
90	0.0126544	
94	0.015788	
98	0.0123823	


==> average_derivative/src/results_global4_2_5.txt <==
78	0.01817	
82	0.0175381	
86	0.0153549	
90	0.0147753	
94	0.0178252	
98	0.0145256	


==> average_derivative/src/results_global4_3_5.txt <==
78	0.0206444	
82	0.0200177	
86	0.0178341	
90	0.0168963	
94	0.0198625	
98	0.0166689	


==> global1_5yrs_new/src/results_global1_1_25.txt <==
78	0.112268	
82	0.140752	
86	0.167234	
90	0.193307	
94	0.180715	
98	0.196161	


==> global1_5yrs_new/src/results_global1_1_5.txt <==
78	0.220193	
82	0.237681	
86	0.267613	
90	0.278612	
94	0.258624	
98	0.267444	


==> global1_5yrs_new/src/results_global1_1_75.txt <==
78	0.306012	
82	0.266544	
86	0.29231	
90	0.311323	
94	0.298524	
98	0.303261	


==> global1_5yrs_new/src/results_global1_2_25.txt <==
78	0.146813	
82	0.182659	
86	0.199811	
90	0.230453	
94	0.214694	
98	0.232003	


==> global1_5yrs_new/src/results_global1_2_5.txt <==
78	0.250102	
82	0.27364	
86	0.295395	
90	0.305457	
94	0.284906	
98	0.30057	


==> global1_5yrs_new/src/results_global1_2_75.txt <==
78	0.34217	
82	0.302387	
86	0.335295	
90	0.34071	
94	0.328078	
98	0.336103	


==> global1_5yrs_new/src/results_global1_3_25.txt <==
78	0.181359	
82	0.224567	
86	0.232388	
90	0.267599	
94	0.248673	
98	0.267845	


==> global1_5yrs_new/src/results_global1_3_5.txt <==
78	0.280011	
82	0.309599	
86	0.323176	
90	0.332302	
94	0.311189	
98	0.333697	


==> global1_5yrs_new/src/results_global1_3_75.txt <==
78	0.378327	
82	0.338231	
86	0.378279	
90	0.370096	
94	0.357633	
98	0.368945	


==> global1_5yrs_new/src/results_global2_1_25.txt <==
78	0.506441	
82	0.568296	
86	0.52518	
90	0.527424	
94	0.48025	
98	0.472009	


==> global1_5yrs_new/src/results_global2_1_5.txt <==
78	0.702671	
82	0.731962	
86	0.670903	
90	0.671858	
94	0.61822	
98	0.660258	


==> global1_5yrs_new/src/results_global2_1_75.txt <==
78	0.768162	
82	0.749238	
86	0.660145	
90	0.639032	
94	0.618154	
98	0.669154	


==> global1_5yrs_new/src/results_global2_2_25.txt <==
78	0.558718	
82	0.609378	
86	0.559167	
90	0.570039	
94	0.517299	
98	0.521916	


==> global1_5yrs_new/src/results_global2_2_5.txt <==
78	0.742261	
82	0.776261	
86	0.701517	
90	0.701423	
94	0.654139	
98	0.699915	


==> global1_5yrs_new/src/results_global2_2_75.txt <==
78	0.808517	
82	0.788043	
86	0.690325	
90	0.669668	
94	0.653095	
98	0.703001	


==> global1_5yrs_new/src/results_global2_3_25.txt <==
78	0.610995	
82	0.650459	
86	0.593154	
90	0.612654	
94	0.554347	
98	0.571824	


==> global1_5yrs_new/src/results_global2_3_5.txt <==
78	0.78185	
82	0.82056	
86	0.732131	
90	0.730987	
94	0.690057	
98	0.739572	


==> global1_5yrs_new/src/results_global2_3_75.txt <==
78	0.848871	
82	0.826849	
86	0.720504	
90	0.700303	
94	0.688037	
98	0.736848	


==> global1_5yrs_new/src/results_global3_1_25.txt <==
78	0.282324	
82	0.337849	
86	0.263507	
90	0.256265	
94	0.259997	
98	0.261124	


==> global1_5yrs_new/src/results_global3_1_5.txt <==
78	0.3613	
82	0.351592	
86	0.331701	
90	0.300338	
94	0.304857	
98	0.347949	


==> global1_5yrs_new/src/results_global3_1_75.txt <==
78	0.348479	
82	0.359667	
86	0.278979	
90	0.270326	
94	0.283068	
98	0.321513	


==> global1_5yrs_new/src/results_global3_2_25.txt <==
78	0.327461	
82	0.381452	
86	0.30661	
90	0.294545	
94	0.296611	
98	0.305168	


==> global1_5yrs_new/src/results_global3_2_5.txt <==
78	0.394993	
82	0.392735	
86	0.366237	
90	0.333166	
94	0.336196	
98	0.383906	


==> global1_5yrs_new/src/results_global3_2_75.txt <==
78	0.381151	
82	0.397276	
86	0.316996	
90	0.297372	
94	0.312531	
98	0.356514	


==> global1_5yrs_new/src/results_global3_3_25.txt <==
78	0.372599	
82	0.425054	
86	0.349713	
90	0.332826	
94	0.333225	
98	0.349213	


==> global1_5yrs_new/src/results_global3_3_5.txt <==
78	0.428686	
82	0.433879	
86	0.400773	
90	0.365994	
94	0.367535	
98	0.419864	


==> global1_5yrs_new/src/results_global3_3_75.txt <==
78	0.413824	
82	0.434885	
86	0.355012	
90	0.324419	
94	0.341994	
98	0.391516	


==> global_5yrs_new/src/results_global1_1_5.txt <==
78	0.160802	
82	0.184598	
86	0.224319	
90	0.226111	
94	0.217585	
98	0.223026	


==> global_5yrs_new/src/results_global1_2_5.txt <==
78	0.233014	
82	0.240726	
86	0.264236	
90	0.263889	
94	0.250984	
98	0.262738	


==> global_5yrs_new/src/results_global1_3_5.txt <==
78	0.305226	
82	0.296854	
86	0.304153	
90	0.301667	
94	0.284383	
98	0.30245	


==> global_5yrs_new/src/results_global2_1_5.txt <==
78	0.481802	
82	0.500404	
86	0.497946	
90	0.516118	
94	0.505157	
98	0.526246	


==> global_5yrs_new/src/results_global2_2_5.txt <==
78	0.556697	
82	0.564319	
86	0.539596	
90	0.557382	
94	0.541209	
98	0.571636	


==> global_5yrs_new/src/results_global2_3_5.txt <==
78	0.631592	
82	0.628234	
86	0.581246	
90	0.598646	
94	0.577261	
98	0.617026	


==> global_5yrs_new/src/results_global3_1_5.txt <==
78	0.241942	
82	0.253979	
86	0.231209	
90	0.251357	
94	0.256997	
98	0.263939	


==> global_5yrs_new/src/results_global3_2_5.txt <==
78	0.319015	
82	0.317764	
86	0.275184	
90	0.293334	
94	0.292451	
98	0.309302	


==> global_5yrs_new/src/results_global3_3_5.txt <==
78	0.396088	
82	0.381549	
86	0.319159	
90	0.335311	
94	0.327905	
98	0.354665	


==> hours1.txt <==
78	16.9449	
79	17.036	
80	17.3758	
81	16.7619	
82	15.879	
83	16.6587	
84	16.4735	
85	16.4931	
86	17.3552	
87	17.6451	
88	17.7865	
89	18.3233	
90	18.9487	
91	18.7993	
92	18.4487	
93	18.4977	
94	19.183	
95	19.0903	
96	19.1812	
97	19.5539	
98	18.8534	
99	20.0587	
100	19.9629	


==> hours2.txt <==
78	28.1602	
79	27.889	
80	27.7688	
81	27.5695	
82	27.1326	
83	27.0859	
84	27.4434	
85	27.6261	
86	28.1974	
87	28.2646	
88	28.5802	
89	28.8372	
90	28.8009	
91	29.2231	
92	29.0117	
93	29.6055	
94	29.4993	
95	29.8561	
96	29.5955	
97	29.5465	
98	29.5538	
99	29.8424	
100	29.0912	


==> local_average_response/results_global1_1_5_25.txt <==
78	0.00558462	
82	0.00518289	
86	0.0117016	
90	0.0107814	
94	0.0192198	
98	0.0197742	


==> local_average_response/results_global1_1_5_40.txt <==
78	-3.83051e-05	
82	0.000490158	
86	0.00132853	
90	0.00137578	
94	0.00236932	
98	0.00197073	


==> local_average_response/results_global1_1_5_55.txt <==
78	-0.00653162	
82	-0.0071497	
86	-0.00951213	
90	-0.0117821	
94	-0.0128936	
98	-0.015452	


==> local_average_response/results_global1_2_5_25.txt <==
78	0.00935803	
82	0.0091602	
86	0.0154016	
90	0.0144535	
94	0.0233439	
98	0.0241249	


==> local_average_response/results_global1_2_5_40.txt <==
78	0.00129994	
82	0.00183645	
86	0.00256218	
90	0.00273557	
94	0.00369233	
98	0.00332643	


==> local_average_response/results_global1_2_5_55.txt <==
78	-0.00179164	
82	-0.00279733	
86	-0.00559604	
90	-0.00730395	
94	-0.00820827	
98	-0.0106593	


==> local_average_response/results_global1_3_5_25.txt <==
78	0.0131314	
82	0.0131375	
86	0.0191016	
90	0.0181256	
94	0.027468	
98	0.0284755	


==> local_average_response/results_global1_3_5_40.txt <==
78	0.00263818	
82	0.00318274	
86	0.00379583	
90	0.00409536	
94	0.00501533	
98	0.00468213	


==> local_average_response/results_global1_3_5_55.txt <==
78	0.00294834	
82	0.00155504	
86	-0.00167996	
90	-0.00282576	
94	-0.0035229	
98	-0.00586657	


==> local_average_response/results_global2_1_5_25.txt <==
78	-0.0018221	
82	-0.0021954	
86	0.00136962	
90	0.00481162	
94	0.00670237	
98	0.00718945	


==> local_average_response/results_global2_1_5_40.txt <==
78	-0.00103378	
82	-0.000338022	
86	0.000305086	
90	3.30454e-05	
94	0.00126972	
98	0.000802471	


==> local_average_response/results_global2_2_5_25.txt <==
78	0.00173033	
82	0.00182759	
86	0.00507151	
90	0.00859249	
94	0.0109711	
98	0.0118115	


==> local_average_response/results_global2_2_5_40.txt <==
78	0.000315522	
82	0.00105155	
86	0.00158632	
90	0.0014277	
94	0.00267204	
98	0.00234958	


==> local_average_response/results_global2_3_5_25.txt <==
78	0.00528277	
82	0.00585058	
86	0.00877339	
90	0.0123734	
94	0.0152398	
98	0.0164336	


==> local_average_response/results_global2_3_5_40.txt <==
78	0.00166482	
82	0.00244112	
86	0.00286756	
90	0.00282236	
94	0.00407435	
98	0.00389668	


==> local_average_response/results_global3_1_5_25.txt <==
78	0.0030818	
82	0.00451069	
86	0.0127062	
90	0.00605742	
94	0.0109338	
98	0.0133173	


==> local_average_response/results_global3_1_5_40.txt <==
78	0.00119098	
82	-0.00114196	
86	0.000484636	
90	-0.000182612	
94	0.00165457	
98	0.00203864	


==> local_average_response/results_global3_2_5_25.txt <==
78	0.00906688	
82	0.00996716	
86	0.0177393	
90	0.0113551	
94	0.0165677	
98	0.0190925	


==> local_average_response/results_global3_2_5_40.txt <==
78	0.00352357	
82	0.00104769	
86	0.00250171	
90	0.00195495	
94	0.00351317	
98	0.00406576	


==> local_average_response/results_global3_3_5_25.txt <==
78	0.015052	
82	0.0154236	
86	0.0227724	
90	0.0166528	
94	0.0222016	
98	0.0248677	


==> local_average_response/results_global3_3_5_40.txt <==
78	0.00585616	
82	0.00323734	
86	0.00451879	
90	0.00409251	
94	0.00537176	
98	0.00609287	


==> local_average_response/results_global4_1_5_25.txt <==
78	0.0245152	
82	0.0283427	
86	0.0275337	
90	0.0293435	
94	0.0432739	
98	0.0388791	


==> local_average_response/results_global4_1_5_40.txt <==
78	0.00868024	
82	0.00700631	
86	0.00547234	
90	0.00570624	
94	0.00457816	
98	0.00377552	


==> local_average_response/results_global4_2_5_25.txt <==
78	0.030881	
82	0.0351113	
86	0.0333967	
90	0.0348818	
94	0.0490756	
98	0.0448675	


==> local_average_response/results_global4_2_5_40.txt <==
78	0.0111126	
82	0.00956007	
86	0.00759384	
90	0.00803732	
94	0.00676891	
98	0.00589684	


==> local_average_response/results_global4_3_5_25.txt <==
78	0.0372469	
82	0.0418799	
86	0.0392598	
90	0.04042	
94	0.0548772	
98	0.050856	


==> local_average_response/results_global4_3_5_40.txt <==
78	0.0135449	
82	0.0121138	
86	0.00971534	
90	0.0103684	
94	0.00895966	
98	0.00801815	


==> local_average_response/src/results_global1_1_5_25.txt <==
78	0.00558462	
82	0.00518289	
86	0.0117016	
90	0.0107814	
94	0.0192198	
98	0.0197742	


==> local_average_response/src/results_global1_1_5_40.txt <==
78	-3.83051e-05	
82	0.000490158	
86	0.00132853	
90	0.00137578	
94	0.00236932	
98	0.00197073	


==> local_average_response/src/results_global1_1_5_55.txt <==
78	-0.00653162	
82	-0.0071497	
86	-0.00951213	
90	-0.0117821	
94	-0.0128936	
98	-0.015452	


==> local_average_response/src/results_global1_2_5_25.txt <==
78	0.00935803	
82	0.0091602	
86	0.0154016	
90	0.0144535	
94	0.0233439	
98	0.0241249	


==> local_average_response/src/results_global1_2_5_40.txt <==
78	0.00129994	
82	0.00183645	
86	0.00256218	
90	0.00273557	
94	0.00369233	
98	0.00332643	


==> local_average_response/src/results_global1_2_5_55.txt <==
78	-0.00179164	
82	-0.00279733	
86	-0.00559604	
90	-0.00730395	
94	-0.00820827	
98	-0.0106593	


==> local_average_response/src/results_global1_3_5_25.txt <==
78	0.0131314	
82	0.0131375	
86	0.0191016	
90	0.0181256	
94	0.027468	
98	0.0284755	


==> local_average_response/src/results_global1_3_5_40.txt <==
78	0.00263818	
82	0.00318274	
86	0.00379583	
90	0.00409536	
94	0.00501533	
98	0.00468213	


==> local_average_response/src/results_global1_3_5_55.txt <==
78	0.00294834	
82	0.00155504	
86	-0.00167996	
90	-0.00282576	
94	-0.0035229	
98	-0.00586657	


==> local_average_response/src/results_global2_1_5_25.txt <==
78	-0.0018221	
82	-0.0021954	
86	0.00136962	
90	0.00481162	
94	0.00670237	
98	0.00718945	


==> local_average_response/src/results_global2_1_5_40.txt <==
78	-0.00103378	
82	-0.000338022	
86	0.000305086	
90	3.30454e-05	
94	0.00126972	
98	0.000802471	


==> local_average_response/src/results_global2_1_5_55.txt <==
78	-0.00686181	
82	-0.00609939	
86	-0.00667258	
90	-0.01185	
94	-0.0108673	
98	-0.0115958	


==> local_average_response/src/results_global2_2_5_25.txt <==
78	0.00173033	
82	0.00182759	
86	0.00507151	
90	0.00859249	
94	0.0109711	
98	0.0118115	


==> local_average_response/src/results_global2_2_5_40.txt <==
78	0.000315522	
82	0.00105155	
86	0.00158632	
90	0.0014277	
94	0.00267204	
98	0.00234958	


==> local_average_response/src/results_global2_2_5_55.txt <==
78	-0.00209015	
82	-0.00177908	
86	-0.00273927	
90	-0.00734325	
94	-0.00600005	
98	-0.00663	


==> local_average_response/src/results_global2_3_5_25.txt <==
78	0.00528277	
82	0.00585058	
86	0.00877339	
90	0.0123734	
94	0.0152398	
98	0.0164336	


==> local_average_response/src/results_global2_3_5_40.txt <==
78	0.00166482	
82	0.00244112	
86	0.00286756	
90	0.00282236	
94	0.00407435	
98	0.00389668	


==> local_average_response/src/results_global2_3_5_55.txt <==
78	0.00268152	
82	0.00254122	
86	0.00119405	
90	-0.00283648	
94	-0.00113275	
98	-0.00166417	


==> local_average_response/src/results_global3_1_5_25.txt <==
78	0.0030818	
82	0.00451069	
86	0.0127062	
90	0.00605742	
94	0.0109338	
98	0.0133173	


==> local_average_response/src/results_global3_1_5_40.txt <==
78	0.00119098	
82	-0.00114196	
86	0.000484636	
90	-0.000182612	
94	0.00165457	
98	0.00203864	


==> local_average_response/src/results_global3_1_5_55.txt <==
78	-0.00373216	
82	-0.0152592	
86	-0.0202318	
90	-0.0119428	
94	-0.0190182	
98	-0.0167883	


==> local_average_response/src/results_global3_2_5_25.txt <==
78	0.00906688	
82	0.00996716	
86	0.0177393	
90	0.0113551	
94	0.0165677	
98	0.0190925	


==> local_average_response/src/results_global3_2_5_40.txt <==
78	0.00352357	
82	0.00104769	
86	0.00250171	
90	0.00195495	
94	0.00351317	
98	0.00406576	


==> local_average_response/src/results_global3_2_5_55.txt <==
78	0.00762283	
82	-0.00730452	
86	-0.0135267	
90	-0.00369806	
94	-0.0117662	
98	-0.00972278	


==> local_average_response/src/results_global3_3_5_25.txt <==
78	0.015052	
82	0.0154236	
86	0.0227724	
90	0.0166528	
94	0.0222016	
98	0.0248677	


==> local_average_response/src/results_global3_3_5_40.txt <==
78	0.00585616	
82	0.00323734	
86	0.00451879	
90	0.00409251	
94	0.00537176	
98	0.00609287	


==> local_average_response/src/results_global3_3_5_55.txt <==
78	0.0189778	
82	0.000650173	
86	-0.00682169	
90	0.00454664	
94	-0.00451415	
98	-0.00265728	


==> local_average_response/src/results_global4_1_5_25.txt <==
78	0.0245152	
82	0.0283427	
86	0.0275337	
90	0.0293435	
94	0.0432739	
98	0.0388791	


==> local_average_response/src/results_global4_1_5_40.txt <==
78	0.00868024	
82	0.00700631	
86	0.00547234	
90	0.00570624	
94	0.00457816	
98	0.00377552	


==> local_average_response/src/results_global4_1_5_55.txt <==
78	-0.0202526	
82	-0.0230345	
86	-0.0253671	
90	-0.0231065	
94	-0.0408013	
98	-0.0424101	


==> local_average_response/src/results_global4_2_5_25.txt <==
78	0.030881	
82	0.0351113	
86	0.0333967	
90	0.0348818	
94	0.0490756	
98	0.0448675	


==> local_average_response/src/results_global4_2_5_40.txt <==
78	0.0111126	
82	0.00956007	
86	0.00759384	
90	0.00803732	
94	0.00676891	
98	0.00589684	


==> local_average_response/src/results_global4_2_5_55.txt <==
78	-0.00955514	
82	-0.0137762	
86	-0.0183993	
90	-0.014557	
94	-0.0323753	
98	-0.0344806	


==> local_average_response/src/results_global4_3_5_25.txt <==
78	0.0372469	
82	0.0418799	
86	0.0392598	
90	0.04042	
94	0.0548772	
98	0.050856	


==> local_average_response/src/results_global4_3_5_40.txt <==
78	0.0135449	
82	0.0121138	
86	0.00971534	
90	0.0103684	
94	0.00895966	
98	0.00801815	


==> local_average_response/src/results_global4_3_5_55.txt <==
78	0.00114232	
82	-0.00451796	
86	-0.0114315	
90	-0.00600758	
94	-0.0239493	
98	-0.0265511	


==> result_part.txt <==
78	0.63219	
79	0.6448	
80	0.658789	
81	0.634695	
82	0.581822	
83	0.604349	
84	0.59911	
85	0.601307	
86	0.616282	
87	0.631726	
88	0.6402	
89	0.652641	
90	0.672858	
91	0.658295	
92	0.650139	
93	0.636599	
94	0.668591	
95	0.664394	
96	0.662023	
97	0.676012	
98	0.666238	
99	0.689629	
100	0.682013	

